Optimal Kullback-Leibler Aggregation via Information Bottleneck

In this paper, we present a method for reducing a regular, discrete-time Markov chain (DTMC) to another DTMC with a given, typically much smaller number of states. The cost of reduction is defined as the Kullback-Leibler divergence rate between a projection of the original process through a partition function and a DTMC on the correspondingly partitioned state space. Finding the reduced model with minimal cost is computationally expensive, as it requires an exhaustive search among all state space partitions, and an exact evaluation of the reduction cost for each candidate partition. Our approach deals with the latter problem by minimizing an upper bound on the reduction cost instead of minimizing the exact cost; The proposed upper bound is easy to compute and it is tight if the original chain is lumpable with respect to the partition. Then, we express the problem in the form of information bottleneck optimization, and propose using the agglomerative information bottleneck algorithm for searching a sub-optimal partition greedily, rather than exhaustively. The theory is illustrated with examples and one application scenario in the context of modeling bio-molecular interactions.

==> Fixed101.dat <==
1.000000 -0.000000
2.000000 -0.000000
3.000000 0.088497
4.000000 0.155622
5.000000 0.170288
6.000000 0.157839
7.000000 0.155753
8.000000 0.154423
9.000000 0.152914
10.000000 0.156123
11.000000 0.158978
12.000000 0.132137
13.000000 0.105631
14.000000 0.082955
15.000000 0.060992
16.000000 0.062316
17.000000 0.046437
18.000000 0.031087
19.000000 0.032116
20.000000 0.022972
21.000000 0.013874
22.000000 0.014269
23.000000 0.009663
24.000000 0.009841
25.000000 0.005550
26.000000 0.005849
27.000000 0.005921
28.000000 0.003902
29.000000 0.002279
30.000000 0.002634
31.000000 0.002035
32.000000 0.002104
33.000000 0.002173
34.000000 0.002186
35.000000 0.002266
36.000000 0.002333
37.000000 0.001845
38.000000 0.001355
39.000000 0.001435
40.000000 0.001493
41.000000 0.001342
42.000000 0.001280
43.000000 0.001329
44.000000 0.001259
45.000000 0.001307
46.000000 0.001296
47.000000 0.001344
48.000000 0.001340
49.000000 0.001201
50.000000 0.001199
51.000000 0.001199
52.000000 0.001201
53.000000 0.001226
54.000000 0.001230
55.000000 0.001198
56.000000 0.001203
57.000000 0.001209
58.000000 0.001218
59.000000 0.001228
60.000000 0.001241
61.000000 0.001153
62.000000 0.001083
63.000000 0.001020
64.000000 0.001002
65.000000 0.000943
66.000000 0.000887
67.000000 0.000834
68.000000 0.000782
69.000000 0.000733
70.000000 0.000685
71.000000 0.000638
72.000000 0.000593
73.000000 0.000548
74.000000 0.000503
75.000000 0.000459
76.000000 0.000416
77.000000 0.000373
78.000000 0.000327
79.000000 0.000284
80.000000 0.000239
81.000000 0.000196
82.000000 0.000152
83.000000 0.000109
84.000000 0.000065
85.000000 0.000022
86.000000 0.000008
87.000000 0.000003
88.000000 0.000001
89.000000 0.000000
90.000000 0.000000
91.000000 0.000000
92.000000 0.000000
93.000000 0.000000
94.000000 0.000000
95.000000 0.000000
96.000000 0.000000
97.000000 0.000000
98.000000 0.000000
99.000000 0.000000
100.000000 0.000000
101.000000 0.000000
102.000000 -0.000000


==> Fixed20.dat <==
1.000000 -0.000000
2.000000 0.000161
3.000000 0.075559
4.000000 0.120404
5.000000 0.141519
6.000000 0.161335
7.000000 0.159249
8.000000 0.159099
9.000000 0.157769
10.000000 0.156260
11.000000 0.159115
12.000000 0.161686
13.000000 0.134845
14.000000 0.108340
15.000000 0.108966
16.000000 0.086289
17.000000 0.064327
18.000000 0.064414
19.000000 0.048535
20.000000 0.033185
21.000000 0.034214
22.000000 0.034739
23.000000 0.034685
24.000000 0.025541
25.000000 0.025759
26.000000 0.016661
27.000000 0.016765
28.000000 0.016726
29.000000 0.016629
30.000000 0.012023
31.000000 0.011950
32.000000 0.007659
33.000000 0.007958
34.000000 0.007450
35.000000 0.007381
36.000000 0.007332
37.000000 0.005835
38.000000 0.005763
39.000000 0.005734
40.000000 0.005685
41.000000 0.005664
42.000000 0.005593
43.000000 0.005553
44.000000 0.003930
45.000000 0.003957
46.000000 0.003893
47.000000 0.003871
48.000000 0.003873
49.000000 0.002594
50.000000 0.002545
51.000000 0.002562
52.000000 0.002631
53.000000 0.002659
54.000000 0.002660
55.000000 0.002638
56.000000 0.002724
57.000000 0.002751
58.000000 0.002753
59.000000 0.002730
60.000000 0.002818
61.000000 0.002847
62.000000 0.002848
63.000000 0.002825
64.000000 0.002918
65.000000 0.002920
66.000000 0.002896
67.000000 0.002921
68.000000 0.002433
69.000000 0.001943
70.000000 0.001944
71.000000 0.001920
72.000000 0.002000
73.000000 0.002002
74.000000 0.001977
75.000000 0.002041
76.000000 0.002031
77.000000 0.002032
78.000000 0.002008
79.000000 0.002009
80.000000 0.001985
81.000000 0.001986
82.000000 0.002041
83.000000 0.001889
84.000000 0.001864
85.000000 0.001865
86.000000 0.001840
87.000000 0.001842
88.000000 0.001892
89.000000 0.001856
90.000000 0.001830
91.000000 0.001760
92.000000 0.001808
93.000000 0.001783
94.000000 0.001783
95.000000 0.001772
96.000000 0.001747
97.000000 0.001795
98.000000 0.001769
99.000000 0.001743
100.000000 0.001717
101.000000 0.001713
102.000000 0.001687
103.000000 0.001686
104.000000 0.001660
105.000000 0.001520
106.000000 0.001518
107.000000 0.001492
108.000000 0.001465
109.000000 0.001465
110.000000 0.001438
111.000000 0.001412
112.000000 0.001413
113.000000 0.001439
114.000000 0.001412
115.000000 0.001415
116.000000 0.001388
117.000000 0.001356
118.000000 0.001361
119.000000 0.001362
120.000000 0.001335
121.000000 0.001342
122.000000 0.001350
123.000000 0.001360
124.000000 0.001334
125.000000 0.001347
126.000000 0.001259
127.000000 0.001234
128.000000 0.001164
129.000000 0.001141
130.000000 0.001078
131.000000 0.001060
132.000000 0.001001
133.000000 0.000981
134.000000 0.000925
135.000000 0.000872
136.000000 0.000821
137.000000 0.000772
138.000000 0.000771
139.000000 0.000723
140.000000 0.000677
141.000000 0.000631
142.000000 0.000586
143.000000 0.000542
144.000000 0.000498
145.000000 0.000454
146.000000 0.000411
147.000000 0.000365
148.000000 0.000322
149.000000 0.000277
150.000000 0.000234
151.000000 0.000190
152.000000 0.000147
153.000000 0.000103
154.000000 0.000060
155.000000 0.000045
156.000000 0.000031
157.000000 0.000021
158.000000 0.000021
159.000000 0.000014
160.000000 0.000009
161.000000 0.000006
162.000000 0.000005
163.000000 0.000003
164.000000 0.000002
165.000000 0.000002
166.000000 0.000001
167.000000 0.000001
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 -0.000000


==> Full.dat <==
1.000000 0.000000
2.000000 0.000161
3.000000 0.075559
4.000000 0.120404
5.000000 0.141519
6.000000 0.161335
7.000000 0.159249
8.000000 0.159099
9.000000 0.157769
10.000000 0.156260
11.000000 0.159115
12.000000 0.161686
13.000000 0.134845
14.000000 0.108340
15.000000 0.108966
16.000000 0.086289
17.000000 0.064327
18.000000 0.064414
19.000000 0.048535
20.000000 0.033185
21.000000 0.034214
22.000000 0.034739
23.000000 0.034685
24.000000 0.025541
25.000000 0.025759
26.000000 0.016661
27.000000 0.016765
28.000000 0.016726
29.000000 0.016629
30.000000 0.012023
31.000000 0.011950
32.000000 0.007659
33.000000 0.007958
34.000000 0.007450
35.000000 0.007381
36.000000 0.007332
37.000000 0.005835
38.000000 0.005763
39.000000 0.005734
40.000000 0.005685
41.000000 0.005664
42.000000 0.005593
43.000000 0.005553
44.000000 0.003930
45.000000 0.003957
46.000000 0.003893
47.000000 0.003871
48.000000 0.003873
49.000000 0.002594
50.000000 0.002545
51.000000 0.002562
52.000000 0.002631
53.000000 0.002659
54.000000 0.002660
55.000000 0.002638
56.000000 0.002724
57.000000 0.002751
58.000000 0.002753
59.000000 0.002730
60.000000 0.002818
61.000000 0.002847
62.000000 0.002848
63.000000 0.002825
64.000000 0.002918
65.000000 0.002920
66.000000 0.002896
67.000000 0.002921
68.000000 0.002433
69.000000 0.001943
70.000000 0.001944
71.000000 0.001920
72.000000 0.002000
73.000000 0.002002
74.000000 0.001977
75.000000 0.002041
76.000000 0.002031
77.000000 0.002032
78.000000 0.002008
79.000000 0.002009
80.000000 0.001985
81.000000 0.001986
82.000000 0.002041
83.000000 0.001889
84.000000 0.001864
85.000000 0.001865
86.000000 0.001840
87.000000 0.001842
88.000000 0.001892
89.000000 0.001856
90.000000 0.001830
91.000000 0.001760
92.000000 0.001808
93.000000 0.001783
94.000000 0.001783
95.000000 0.001772
96.000000 0.001747
97.000000 0.001795
98.000000 0.001769
99.000000 0.001743
100.000000 0.001717
101.000000 0.001713
102.000000 0.001687
103.000000 0.001686
104.000000 0.001660
105.000000 0.001520
106.000000 0.001518
107.000000 0.001492
108.000000 0.001465
109.000000 0.001465
110.000000 0.001438
111.000000 0.001412
112.000000 0.001413
113.000000 0.001439
114.000000 0.001412
115.000000 0.001415
116.000000 0.001388
117.000000 0.001356
118.000000 0.001361
119.000000 0.001362
120.000000 0.001335
121.000000 0.001342
122.000000 0.001350
123.000000 0.001360
124.000000 0.001334
125.000000 0.001347
126.000000 0.001259
127.000000 0.001234
128.000000 0.001164
129.000000 0.001141
130.000000 0.001078
131.000000 0.001060
132.000000 0.001001
133.000000 0.000981
134.000000 0.000925
135.000000 0.000872
136.000000 0.000821
137.000000 0.000772
138.000000 0.000771
139.000000 0.000723
140.000000 0.000677
141.000000 0.000631
142.000000 0.000586
143.000000 0.000542
144.000000 0.000498
145.000000 0.000454
146.000000 0.000411
147.000000 0.000365
148.000000 0.000322
149.000000 0.000277
150.000000 0.000234
151.000000 0.000190
152.000000 0.000147
153.000000 0.000103
154.000000 0.000060
155.000000 0.000045
156.000000 0.000031
157.000000 0.000021
158.000000 0.000021
159.000000 0.000014
160.000000 0.000009
161.000000 0.000006
162.000000 0.000005
163.000000 0.000003
164.000000 0.000002
165.000000 0.000002
166.000000 0.000001
167.000000 0.000001
168.000000 0.000000
169.000000 0.000000
170.000000 0.000000
171.000000 0.000000
172.000000 0.000000
173.000000 0.000000
174.000000 0.000000
175.000000 0.000000
176.000000 0.000000
177.000000 0.000000
178.000000 0.000000
179.000000 0.000000
180.000000 0.000000
181.000000 0.000000
182.000000 0.000000
183.000000 0.000000
184.000000 0.000000
185.000000 0.000000
186.000000 0.000000
187.000000 0.000000
188.000000 0.000000
189.000000 0.000000
190.000000 0.000000
191.000000 0.000000
192.000000 0.000000
193.000000 0.000000
194.000000 0.000000
195.000000 0.000000
196.000000 0.000000
197.000000 0.000000
198.000000 0.000000
199.000000 0.000000
200.000000 0.000000
201.000000 0.000000
202.000000 -0.000000


==> MeynKLDR.dat <==
1.000000 0.253351
2.000000 0.190602
3.000000 0.162257
4.000000 0.134944
5.000000 0.126821
6.000000 0.125957
7.000000 0.125813
8.000000 0.125806
9.000000 0.125266
10.000000 0.124770
11.000000 0.124483
12.000000 0.123416
13.000000 0.122708
14.000000 0.121225
15.000000 0.119819
16.000000 0.119120
17.000000 0.118586
18.000000 0.117307
19.000000 0.115904
20.000000 0.114589
21.000000 0.113480
22.000000 0.112206
23.000000 0.110622
24.000000 0.109170
25.000000 0.108204
26.000000 0.106648
27.000000 0.105177
28.000000 0.103479
29.000000 0.102175
30.000000 0.100447


==> MineKLDR.dat <==
1.000000 0.000000
2.000000 0.000537
3.000000 0.002717
4.000000 0.000653
5.000000 0.000000
6.000000 0.002285
7.000000 0.004922
8.000000 0.007602
9.000000 0.009491
10.000000 0.011366
11.000000 0.013397
12.000000 0.014624
13.000000 0.016135
14.000000 0.016839
15.000000 0.017528
16.000000 0.018902
17.000000 0.020380
18.000000 0.021104
19.000000 0.021652
20.000000 0.022274
21.000000 0.023072
22.000000 0.023668
23.000000 0.023935
24.000000 0.024313
25.000000 0.025106
26.000000 0.025286
27.000000 0.025539
28.000000 0.025557
29.000000 0.025951
30.000000 0.025906

